Intranight optical variability of TeV blazars with parsec-scale jets dominated by slow-moving radio knots

BL Lac objects detected at TeV energies preferentially belong to the subclass called 'high-frequency-peaked' BL Lacs (HBLs). Parsec-scale radio jets in these TeV-HBLs often show dominant, slow moving radio knots that are at most mildly superluminal. We report the first systematic campaign to characterise the Intra-Night Optical Variability (INOV) of TeV-HBLs using a representative sample of 6 such sources, all showing a fairly high degree of optical polarization. Our campaign consists of high-sensitivity monitoring of this sample in 24 sessions of more than 3 hour duration each. For these TeV-HBLs, we find a striking lack of INOV and based on this, we discuss the importance of superluminal motion of the radio knots vis-a-vis the optical polarization, as the key diagnostic for INOV detection.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
